Algorithms for Parallel Generic $hp$-adaptive Finite Element Software

The $hp$-adaptive finite element method (FEM) - where one independently chooses the mesh size ($h$) and polynomial degree ($p$) to be used on each cell - has long been known to have better theoretical convergence properties than either $h$- or $p$-adaptive methods alone. However, it is not widely used, owing at least in parts to the difficulty of the underlying algorithms and the lack of widely usable implementations. This is particularly true when used with continuous finite elements. Herein, we discuss algorithms that are necessary for a comprehensive and generic implementation of $hp$-adaptive finite element methods on distributed-memory, parallel machines. In particular, we will present a multi-stage algorithm for the unique enumeration of degrees of freedom (DoFs) suitable for continuous finite element spaces, describe considerations for weighted load balancing, and discuss the transfer of variable size data between processes. We illustrate the performance of our algorithms with numerical examples, and demonstrate that they scale reasonably up to at least 16,384 Message Passing Interface (MPI) processes. We provide a reference implementation of our algorithms as part of the open-source library deal.II.

==> data/laplace/cycles_proc1024.csv <==
cycle,active_cells,dofs,weighting_exponent,constraints,identities,nonzero_elements,iterations,L2,H1,assemble_system,calculate_fevalues,calculate_transformation,compute_errors,distribute_dofs,estimate_mark,full_cycle,initialize_grid,initialize_problem,make_constraints,make_sparsity_pattern,reinit_matrix,reinit_vectors,setup_system,solve,refine
0,3145728,12591105,1.9,17329,0,201048153,26,1.0649e-06,0.0012112,0.09666,0.045549,0.044075,0.053559,0.031857,0.18125,2.9928,0.87002,0.21134,0.041048,0.023382,0.1342,1.078e-05,0.30858,1.3967,0.0
1,3428844,18088706,1.9,187943,862,353912130,47,4.2221e-07,0.00076298,0.057286,0.0,0.0,0.038161,0.019684,0.13418,1.9579,0.0,0.0,0.0047756,0.0077579,0.077726,6.923e-06,0.15732,1.4245,0.095855
2,3737439,25103998,1.9,495565,5812,605337870,67,1.6746e-07,0.00048065,0.086012,0.0,0.0,0.06001,0.01913,0.14905,3.3332,0.0,0.0,0.0024145,0.011887,0.089907,4.087e-06,0.16551,2.7109,0.12542
3,4073811,32684443,1.9,1277569,14625,866065979,81,6.6452e-08,0.00030279,0.13808,0.0,0.0,0.083548,0.022643,0.19097,4.8839,0.0,0.0,0.0037191,0.015631,0.1153,7.013e-06,0.19795,4.0108,0.20162
4,4440303,41704281,1.9,2546552,27665,1222578293,101,2.6383e-08,0.00019075,0.22562,0.0,0.0,0.11521,0.027241,0.21772,7.1841,0.0,0.0,0.0053875,0.021344,0.13499,9.288e-06,0.22316,6.0507,0.26749
5,4836240,51887592,1.9,3814790,43791,1694948604,106,1.0493e-08,0.00012016,0.41201,0.0,0.0,0.16017,0.03201,0.26647,9.7886,0.0,0.0,0.0094954,0.027312,0.16036,4.989e-06,0.27093,8.2777,0.33962
6,5508054,74189620,1.9,5614301,60188,3072875500,129,4.1626e-09,7.5698e-05,0.71958,0.0,0.0,0.25315,0.04072,0.37169,17.909,0.0,0.0,0.014814,0.046358,0.23408,7.042e-06,0.35806,15.31,0.81355
7,7136235,140549308,1.9,8164435,87605,7938786612,123,1.6851e-09,4.7686e-05,1.7232,0.0,0.0,0.57693,0.075603,0.75313,37.519,0.0,0.0,0.029365,0.10968,0.47862,4.309e-06,0.67114,32.835,0.88316
8,11113323,316623858,1.9,14875684,130101,21406291996,135,6.8449e-10,3.0041e-05,4.6354,0.0,0.0,1.2445,0.14566,1.2653,103.15,0.0,0.0,0.073772,0.27024,1.1105,4.258e-06,1.4747,92.039,1.9574
9,19500780,697832457,1.9,29706231,219495,50861845017,129,4.1116e-10,1.8924e-05,10.512,0.0,0.0,2.2382,0.28832,2.1163,225.81,0.0,0.0,0.17506,0.58982,2.4832,5.95e-06,3.1914,203.73,3.6012


==> data/laplace/cycles_proc4096.csv <==
cycle,active_cells,dofs,weighting_exponent,constraints,identities,nonzero_elements,iterations,L2,H1,assemble_system,calculate_fevalues,calculate_transformation,compute_errors,distribute_dofs,estimate_mark,full_cycle,initialize_grid,initialize_problem,make_constraints,make_sparsity_pattern,reinit_matrix,reinit_vectors,setup_system,solve,refine
0,3145728,12591105,1.9,18284,0,201048153,28,1.065e-06,0.0012112,0.11562,0.045708,0.044331,0.049448,0.050637,0.24893,9.267,3.6034,0.22147,0.039984,0.028117,0.18281,1.6321e-05,0.47652,4.6402,0.0
1,3428841,18072040,1.9,176662,939,354181638,81,4.2221e-07,0.00076298,0.059001,0.0,0.0,0.012906,0.031118,0.15442,3.2368,0.0,0.0,0.004507,0.0031852,0.11021,1.0891e-05,0.27891,2.4636,0.15593
2,3737439,25200585,1.9,674184,6690,604544025,114,1.6746e-07,0.00048065,0.073684,0.0,0.0,0.01715,0.026437,0.15735,3.8591,0.0,0.0,0.003924,0.0036504,0.11822,1.3726e-05,0.27309,3.0559,0.15889
3,4072734,33444265,1.9,1736915,17655,897312167,122,6.6451e-08,0.00030279,0.093253,0.0,0.0,0.023158,0.02726,0.17938,4.2699,0.0,0.0,0.0033496,0.0048704,0.11395,9.057e-06,0.28039,3.4154,0.18722
4,4434762,43282350,1.9,3364317,32425,1289572006,127,2.6368e-08,0.00019075,0.11577,0.0,0.0,0.030351,0.028323,0.16684,4.6606,0.0,0.0,0.0023366,0.0063569,0.12828,9.729e-06,0.27822,3.8107,0.20448
5,4827753,53537286,1.9,4879256,46512,1757526006,132,1.0474e-08,0.00012016,0.15487,0.0,0.0,0.039157,0.029025,0.18524,5.9192,0.0,0.0,0.0059431,0.0079731,0.13406,5.5e-06,0.28572,4.8789,0.24916
6,5478879,75375469,1.9,6830567,67131,3109671649,137,4.1574e-09,7.5698e-05,0.23486,0.0,0.0,0.063857,0.028805,0.21528,8.2964,0.0,0.0,0.0069115,0.012878,0.14909,9.488e-06,0.32116,6.9978,0.3431
7,7045062,138820842,1.9,9322070,91334,7755990274,131,1.6775e-09,4.7686e-05,0.49056,0.0,0.0,0.15766,0.042864,0.32198,13.855,0.0,0.0,0.0090608,0.028258,0.21298,6.162e-06,0.40938,11.928,0.41879
8,10928667,310320335,1.9,15368019,131063,20906005051,135,7.1063e-10,3.0041e-05,1.2374,0.0,0.0,0.36306,0.059459,0.59609,29.878,0.0,0.0,0.021039,0.073651,0.37729,8.347e-06,0.61004,26.246,0.76341
9,19107168,681523745,1.9,29828869,216021,49603902755,145,4.8032e-10,1.8924e-05,2.7495,0.0,0.0,0.77095,0.10303,0.91122,67.388,0.0,0.0,0.050316,0.16404,0.73844,5.62e-06,1.0707,60.2,1.5167
10,35674500,1445633269,1.9,65345953,460541,108532301149,137,6.2716e-10,1.1922e-05,6.129,0.0,0.0,1.5971,0.22645,1.7283,134.51,0.0,0.0,0.11856,0.35526,1.4981,1.8244e-05,2.0704,119.56,2.8628


==> data/laplace/strong_nref10.csv <==
processes,weighting_exponent,active_cells,dofs,constraints,identities,nonzero_elements,iterations,L2,H1,assemble_system,calculate_fevalues,calculate_transformation,compute_errors,distribute_dofs,estimate_mark,full_cycle,initialize_grid,initialize_problem,make_constraints,make_sparsity_pattern,reinit_matrix,reinit_vectors,setup_system,solve,refine
8,1.9,4835694,52125652,3568951,42251,1716808670,112,1.0469e-08,0.00012016,23.296,0.0014312,0.038025,7.2779,0.75934,6.8109,195.92,10.745,0.044749,0.37733,1.8817,5.601,2.885e-06,7.1979,140.5,
16,1.9,4835694,52125652,3578470,42272,1716808670,111,1.0482e-08,0.00012016,12.678,0.010373,0.038193,3.9059,0.44327,3.6762,108.86,6.0043,0.064384,0.23315,1.062,3.1272,3.437e-06,4.077,77.695,
32,1.9,4835694,52125652,3592599,42344,1716808670,110,1.0463e-08,0.00012016,7.3068,0.011572,0.038112,2.1415,0.24225,2.2053,73.834,5.2628,0.067569,0.13565,0.56384,1.7412,8.526e-06,2.2926,54.275,
64,1.9,4835694,52125652,3611779,42490,1716808670,111,1.0484e-08,0.00012016,4.1699,0.018492,0.038448,1.2317,0.14598,1.3564,67.096,3.8546,0.099936,0.078411,0.29836,1.1107,6.662e-06,1.4772,54.731,
128,1.9,4835694,52125652,3640925,42615,1716808670,110,1.0463e-08,0.00012016,2.4439,0.0,0.0,0.80673,0.10614,0.92809,66.682,0.0,0.0,0.050043,0.17776,0.77441,7.123e-06,1.0632,56.141,1.4168
256,1.9,4835694,52125652,3682505,42804,1716808670,108,1.0472e-08,0.00012016,1.3132,0.041163,0.041958,0.55139,0.067827,0.69583,39.161,7.4681,0.18836,0.040491,0.11816,0.4644,5.972e-06,0.66498,27.891,
512,1.9,4835694,52125652,3752117,43192,1716808670,109,1.0469e-08,0.00012016,0.81203,0.044477,0.042218,0.32474,0.045761,0.46712,31.217,14.24,0.20087,0.041312,0.066384,0.29068,4.729e-06,0.46768,14.815,
1024,1.9,4835694,52125652,3838176,43756,1716808670,108,1.0475e-08,0.00012016,0.44658,0.045925,0.042921,0.1836,0.031024,0.34222,36.136,25.33,0.20762,0.036797,0.041902,0.21034,4.639e-06,0.38433,9.0884,
2048,1.9,4835694,52125652,3968944,44619,1716808670,113,1.0478e-08,0.00012016,0.30522,0.046655,0.043945,0.10089,0.031297,0.27682,62.995,55.454,0.2131,0.037898,0.034694,0.1929,8.336e-06,0.39711,6.2899,


==> data/laplace/strong_nref12.csv <==
processes,weighting_exponent,active_cells,dofs,constraints,identities,nonzero_elements,iterations,L2,H1,assemble_system,calculate_fevalues,calculate_transformation,compute_errors,distribute_dofs,estimate_mark,full_cycle,initialize_grid,initialize_problem,make_constraints,make_sparsity_pattern,reinit_matrix,reinit_vectors,setup_system,solve,refine
1024,1.9,76795023,1051963562,107508477,1249503,846432924,113,1.4635e-09,4.7686e-05,10.603,0.045559,0.04318,4.4579,0.56617,4.8588,251.39,31.77,0.20677,0.29289,0.87426,3.1214,7.614e-06,4.4245,195.03,
2048,1.9,76795023,1051963562,108418266,1254606,846432924,141,1.4319e-09,4.7686e-05,5.4685,0.046243,0.045886,2.3205,0.29878,2.8645,199.7,59.019,0.22533,0.17273,0.47052,1.7087,8.677e-06,2.4904,125.12,
4096,1.9,76795023,1051963562,109730189,1260568,846432924,172,1.4915e-09,4.7686e-05,2.8615,0.047837,0.04381,1.2995,0.1654,1.6113,261.71,122.0,0.22208,0.096644,0.24492,0.95849,1.1451e-05,1.4907,79.383,
8192,1.9,76795023,1051963562,111600080,1269681,846432924,251,1.4501e-09,4.7686e-05,1.5114,0.048894,0.044101,0.69535,0.10778,0.94926,295.71,228.18,0.22488,0.055913,0.12824,0.59219,1.046e-05,1.1744,62.465,
16384,1.9,76795023,1051963562,114336785,1284143,846432924,331,1.4106e-09,4.7686e-05,0.88851,0.40127,0.043271,0.40194,0.11197,0.70523,546.11,486.95,2.0371,0.092263,0.070024,0.6115,1.9437e-05,2.2609,50.004,


==> data/laplace/weights.csv <==
weighting_exponent,cycle,processes,active_cells,dofs,constraints,identities,nonzero_elements,iterations,L2,H1,assemble_system,calculate_fevalues,calculate_transformation,compute_errors,distribute_dofs,estimate_mark,full_cycle,initialize_grid,initialize_problem,make_constraints,make_sparsity_pattern,reinit_matrix,reinit_vectors,setup_system,solve
1.0,11,96,2400054,51429721,3880718,51767,2638553879,126,9.6528e-11,1.1922e-05,5.1685,0.0017568,0.06963,0.66633,0.092062,0.5492,198.62,1.5216,0.081418,0.089098,0.27256,1.8508,4.309e-06,2.2187,188.46
1.1,11,96,2400054,51429721,3878570,51758,2638553879,125,9.3226e-11,1.1922e-05,4.8392,0.0019884,0.06943,0.709,0.10085,0.62965,197.42,1.5985,0.080977,0.091954,0.26548,1.8236,4.208e-06,2.2007,187.4
1.2,11,96,2400054,51429721,3882214,51796,2638553879,125,9.2972e-11,1.1922e-05,4.5696,0.0020049,0.070035,0.74992,0.10224,0.62744,197.26,1.4747,0.082197,0.094705,0.25644,1.8006,4.368e-06,2.1883,187.57
1.3,11,96,2400054,51429721,3882604,51748,2638553879,125,9.7624e-11,1.1922e-05,4.3776,0.0018207,0.069546,0.79625,0.10912,0.66124,194.83,1.5098,0.078597,0.098176,0.26449,1.7865,4.048e-06,2.1866,185.27
1.4,11,96,2400054,51429721,3882554,51759,2638553879,126,8.7471e-11,1.1922e-05,4.1852,0.0021095,0.069312,0.8375,0.11778,0.7534,194.75,1.6385,0.08338,0.098745,0.27567,1.792,4.319e-06,2.1994,185.05
1.5,11,96,2400054,51429721,3881621,51723,2638553879,125,8.8873e-11,1.1922e-05,4.0174,0.0013674,0.069563,0.89704,0.12244,0.77086,193.39,1.6217,0.078789,0.10124,0.28231,1.7814,4.168e-06,2.2002,183.8
1.6,11,96,2400054,51429721,3880337,51714,2638553879,126,8.6535e-11,1.1922e-05,3.866,0.0019932,0.069435,0.96526,0.12914,0.80138,193.51,1.7781,0.082051,0.10694,0.29494,1.8183,4.549e-06,2.2542,183.71
1.7,11,96,2400054,51429721,3879768,51708,2638553879,126,9.9664e-11,1.1922e-05,3.7148,0.0022404,0.069812,1.0258,0.13639,0.84318,194.08,1.9366,0.082683,0.11139,0.31034,1.8209,4.328e-06,2.2702,184.25
1.8,11,96,2400054,51429721,3880495,51696,2638553879,124,9.0712e-11,1.1922e-05,3.5796,0.0016956,0.069233,1.154,0.14825,0.97733,190.59,1.827,0.082018,0.11278,0.32595,1.8542,4.038e-06,2.3134,180.69
1.9,11,96,2400054,51429721,3882587,51748,2638553879,125,8.1951e-11,1.1922e-05,3.443,0.0027375,0.068719,1.1679,0.14544,0.89084,191.25,1.7125,0.080158,0.11827,0.34191,1.8879,4.087e-06,2.3567,181.63
2.0,11,96,2400054,51429721,3882385,51670,2638553879,126,7.9231e-11,1.1922e-05,3.3548,0.0024746,0.069437,1.3004,0.16476,1.0163,192.27,1.6153,0.080141,0.12909,0.36211,1.9133,3.887e-06,2.415,182.56
2.1,11,96,2400054,51429721,3883633,51652,2638553879,126,8.8291e-11,1.1922e-05,3.2624,0.0019701,0.068919,1.3948,0.19343,1.2342,193.28,1.5314,0.079856,0.13223,0.39761,2.0022,4.178e-06,2.5488,183.03
2.2,11,96,2400054,51429721,3882163,51701,2638553879,126,9.032e-11,1.1922e-05,3.1865,0.0017275,0.069452,1.398,0.17476,1.1308,193.05,1.59,0.080941,0.14037,0.40024,1.9873,3.727e-06,2.5135,183.18
2.3,11,96,2400054,51429721,3882331,51676,2638553879,123,9.5075e-11,1.1922e-05,3.0887,0.0044809,0.069291,1.6262,0.19872,1.2948,189.89,1.6995,0.085892,0.14324,0.42749,2.0503,4.189e-06,2.6094,179.51
2.4,11,96,2400054,51429721,3882756,51662,2638553879,123,8.4733e-11,1.1922e-05,3.0068,0.0013005,0.069523,1.5184,0.20044,1.1927,190.88,1.8222,0.079453,0.14132,0.45191,2.1325,3.897e-06,2.6964,180.59
2.5,11,96,2400054,51429721,3880946,51654,2638553879,125,8.1839e-11,1.1922e-05,2.9485,0.0027335,0.069615,1.7761,0.22007,1.3618,194.69,1.7949,0.08113,0.15581,0.48794,2.1933,3.848e-06,2.8056,183.89
2.6,11,96,2400054,51429721,3879219,51620,2638553879,125,7.9885e-11,1.1922e-05,2.8989,0.0021283,0.069215,1.9625,0.24611,1.6053,195.26,1.7941,0.081718,0.1572,0.51923,2.2946,3.316e-06,2.9335,183.96
2.7,11,96,2400054,51429721,3879383,51630,2638553879,124,8.9144e-11,1.1922e-05,3.0578,0.0036496,0.069543,1.8762,0.23115,1.4612,194.91,1.7745,0.080147,0.16683,0.50799,2.2519,3.426e-06,2.8779,183.73
2.8,11,96,2400054,51429721,3880440,51626,2638553879,126,8.4747e-11,1.1922e-05,3.2305,0.00191,0.069933,2.0509,0.2382,1.4238,199.92,1.6764,0.080251,0.17135,0.56588,2.3699,5.241e-06,3.0194,188.47
2.9,11,96,2400054,51429721,3878311,51585,2638553879,126,8.1931e-11,1.1922e-05,3.4338,0.0020449,0.069823,2.5625,0.30056,1.9257,205.56,2.1878,0.085659,0.18618,0.64609,2.5911,4.538e-06,3.3522,191.97
3.0,11,96,2400054,51429721,3879592,51537,2638553879,127,9.5039e-11,1.1922e-05,3.6706,0.0020234,0.069959,2.2776,0.28751,1.735,205.46,1.9118,0.080599,0.19661,0.65755,2.6516,3.407e-06,3.4096,192.38
3.1,11,96,2400054,51429721,3879791,51552,2638553879,124,9.9e-11,1.1922e-05,3.9741,0.0019733,0.069696,2.5265,0.32912,2.0075,208.36,1.9389,0.08237,0.20019,0.73178,2.8494,3.857e-06,3.6637,194.13
3.2,11,96,2400054,51429721,3877946,51561,2638553879,126,8.4076e-11,1.1922e-05,4.1413,0.0018627,0.069528,2.6448,0.34357,2.1362,207.87,2.1314,0.080753,0.21813,0.73081,2.85,4.288e-06,3.7044,193.03
3.3,11,96,2400054,51429721,3875544,51559,2638553879,127,8.4859e-11,1.1922e-05,4.5406,0.0017408,0.069129,3.1889,0.36674,2.2843,210.39,1.9789,0.080933,0.24003,0.79985,3.0414,5.141e-06,3.9544,194.4
3.4,11,96,2400054,51429721,3873649,51545,2638553879,126,8.4708e-11,1.1922e-05,4.5516,0.0018806,0.069946,2.907,0.34182,2.1106,210.97,2.3566,0.078338,0.24997,0.73533,2.9033,3.506e-06,3.7878,195.07
3.5,11,96,2400054,51429721,3876749,51538,2638553879,125,8.7054e-11,1.1922e-05,4.7952,0.0014558,0.069663,2.6677,0.30903,1.9405,207.87,2.1944,0.078457,0.26216,0.72616,2.8713,3.656e-06,3.7208,192.23
3.6,11,96,2400054,51429721,3876699,51534,2638553879,125,8.6898e-11,1.1922e-05,5.2752,0.0017298,0.06913,3.0434,0.33765,1.8922,212.53,2.0353,0.082533,0.28459,0.81051,3.1642,3.848e-06,4.0875,196.03
3.7,11,96,2400054,51429721,3873995,51529,2638553879,126,9.264e-11,1.1922e-05,5.5382,0.002328,0.068951,3.3046,0.3629,1.9603,218.96,2.0978,0.082756,0.30445,0.86041,3.2771,4.729e-06,4.2645,201.67
3.8,11,96,2400054,51429721,3874731,51551,2638553879,126,9.1728e-11,1.1922e-05,6.0759,0.0019966,0.069494,3.9277,0.43928,2.4524,224.81,2.4307,0.080861,0.31813,0.99627,3.602,3.697e-06,4.7063,205.13
3.9,11,96,2400054,51429721,3872530,51538,2638553879,125,8.5548e-11,1.1922e-05,6.3934,0.0016966,0.069235,4.2383,0.4776,2.8558,227.07,2.8396,0.080623,0.3356,1.0606,3.7872,4.018e-06,4.9839,205.67
4.0,11,96,2400054,51429721,3874127,51526,2638553879,122,8.1807e-11,1.1922e-05,6.904,0.002415,0.060317,4.2216,0.50625,3.1704,230.11,3.6411,0.073839,0.34112,1.1422,4.071,3.716e-06,5.2905,206.68


==> data/stokes/cycles_proc128.csv <==
cycle,active_cells,dofs,weighting_exponent,constraints,identities,nonzero_elements,iterations,assemble_system,calculate_fevalues,calculate_transformation,distribute_dofs,estimate_mark,full_cycle,initialize_grid,initialize_problem,make_constraints,make_sparsity_patterns,reinit_matrices,reinit_vectors,setup_system,solve,refine
0,36864,3365108,2.4,206223,0,1359174597,26,5.4312,0.050528,26.045,0.017221,0.062395,24.437,0.25047,26.156,0.012471,0.13287,0.8151,8.11e-07,0.90786,17.681,0.0
1,49751,5074749,2.4,1180267,30545,1903509909,25,10.097,0.0,0.0,0.016647,0.10725,45.379,0.0,0.0,0.029172,0.27104,1.2091,9.72e-07,1.2983,33.698,0.027612
2,67734,8285643,2.4,3018422,66066,3099379455,48,27.121,0.0,0.0,0.021751,0.25501,136.19,0.0,0.0,0.092992,0.64625,2.2097,1.283e-06,2.3899,106.38,0.042591
3,95909,15148406,2.4,6741161,123118,6621906761,40,70.115,0.0,0.0,0.036718,0.41956,280.01,0.0,0.0,0.18886,1.9035,5.0728,5.039e-06,5.4132,202.27,0.059542
4,126786,26777965,2.4,12612478,190882,14258463585,3866,207.19,0.0,0.0,0.060446,1.1265,35878.0,0.0,0.0,0.49188,5.5431,11.833,5.971e-06,12.577,35654.0,0.095921


==> data/stokes/strong_nref3.csv <==
processes,weighting_exponent,active_cells,dofs,constraints,identities,nonzero_elements,iterations,assemble_system,calculate_fevalues,calculate_transformation,distribute_dofs,estimate_mark,full_cycle,initialize_grid,initialize_problem,make_constraints,make_sparsity_patterns,reinit_matrices,reinit_vectors,setup_system,solve
4,2.4,95909,15148406,4256441,75372,6621801767,24,1786.0,0.020567,25.993,0.37483,6.8635,3822.1,1.2983,26.043,1.6399,43.628,90.72,1.643e-06,94.018,1916.2
8,2.4,95909,15148406,4505213,80698,2326834471,24,902.07,0.018735,25.876,0.21364,3.498,1855.7,1.0702,25.922,1.0246,22.578,46.687,1.944e-06,48.699,896.51
16,2.4,95909,15148406,4823282,86174,2326850719,25,470.72,0.024864,25.866,0.13156,1.9058,985.62,1.1967,25.927,0.56272,11.795,25.213,2.665e-06,26.345,485.17
32,2.4,95909,15148406,5159368,92440,2326859911,26,246.26,0.035399,25.862,0.078642,1.1181,593.22,1.2045,25.941,0.36836,6.3148,14.232,5.33e-06,14.963,329.62
64,2.4,95909,15148406,5780588,103866,2326878543,31,133.25,0.039602,25.882,0.052294,0.66434,466.74,3.8367,25.98,0.27795,3.562,8.8044,3.757e-06,9.3954,319.07
128,2.4,95909,15148406,6741161,123073,2326939465,40,100.92,0.095272,27.587,0.042062,0.68136,512.86,7.1966,27.823,0.23265,2.3017,6.733,6.071e-06,7.1786,385.69
256,2.4,95909,15148406,8027448,147869,2327042388,50,58.804,0.089114,27.766,0.036636,0.47281,341.63,16.776,27.981,0.17474,1.558,4.4549,2.214e-06,4.9029,260.2
512,2.4,95909,15148406,9848200,183944,2327177196,134,40.575,0.1026,28.021,0.02835,0.39592,444.31,26.904,28.256,0.19499,1.1475,3.1142,1.703e-06,3.5174,371.61
1024,2.4,95909,15148406,12241822,232978,2327397912,299,29.443,0.10047,27.907,0.026205,0.38644,573.91,51.955,28.151,0.16634,0.86781,2.4875,1.593e-06,2.8728,488.81
2048,2.4,95909,15148406,15422615,301872,2327623755,926,28.324,0.10386,28.142,0.03092,0.39954,1130.0,53.036,28.397,0.14574,0.85996,2.4161,1.834e-06,2.8471,1045.3


==> data/stokes/weights.csv <==
weighting_exponent,cycle,processes,active_cells,dofs,constraints,identities,nonzero_elements,iterations,assemble_system,calculate_fevalues,calculate_transformation,distribute_dofs,estimate_mark,full_cycle,initialize_grid,initialize_problem,make_constraints,make_sparsity_patterns,reinit_matrices,reinit_vectors,setup_system,solve
1.0,3,96,96371,15181568,6024488,111869,2322055429,32,198.23,0.10727,31.381,0.053051,1.1557,955.88,0.23181,31.52,0.37185,3.741,10.996,6.762e-06,11.591,739.72
1.1,3,96,96371,15181568,6086538,113240,2322015362,29,190.39,0.10901,31.18,0.054227,1.131,915.67,0.23842,31.32,0.3746,3.3507,10.325,5.04e-06,10.929,711.91
1.2,3,96,96371,15181568,6072808,112565,2322079559,38,188.53,0.10818,31.407,0.053813,1.1206,1003.4,0.226,31.545,0.36946,3.1106,10.204,4.248e-06,10.798,802.64
1.3,3,96,96371,15181568,6044992,111505,2322022259,32,162.94,0.10784,31.276,0.05521,1.0851,913.04,0.23778,31.413,0.34922,2.863,9.6787,3.938e-06,10.25,733.61
1.4,3,96,96371,15181568,6114731,112916,2322017938,33,165.46,0.10781,31.438,0.055284,1.1114,917.92,0.23612,31.575,0.35807,2.9245,9.7384,3.917e-06,10.329,740.72
1.5,3,96,96371,15181568,6146406,113060,2322017831,32,157.71,0.1078,31.438,0.059779,1.0509,888.82,0.24021,31.575,0.34963,2.9129,9.7246,5.2e-06,10.311,719.3
1.6,3,96,96371,15181568,6098616,112636,2322013402,32,162.76,0.10803,31.346,0.060187,1.0342,892.2,0.23992,31.484,0.37524,2.7088,9.3924,4.619e-06,10.01,715.11
1.7,3,96,96371,15181568,6136995,112685,2322008044,30,148.05,0.10776,31.434,0.058585,1.0336,848.52,0.23836,31.573,0.34435,2.648,9.1867,5.32e-06,9.7724,688.67
1.8,3,96,96371,15181568,6163693,113564,2322003874,30,146.66,0.10785,31.277,0.060858,1.0284,846.46,0.24099,31.427,0.31591,2.5575,9.1998,4.008e-06,9.7778,683.97
1.9,3,96,96371,15181568,6109210,111934,2322009442,31,140.39,0.10683,31.415,0.059631,0.99049,853.85,0.24023,31.556,0.32681,2.5237,9.0483,4.879e-06,9.622,702.39
2.0,3,96,96371,15181568,6209247,113686,2322055168,35,141.4,0.10811,31.397,0.06372,1.0303,914.32,0.24304,31.537,0.34843,2.381,9.0565,6.152e-06,9.6635,759.41
2.1,3,96,96371,15181568,6179464,112333,2322009322,31,136.73,0.10858,31.305,0.064344,1.0207,843.3,0.2468,31.449,0.33854,2.5149,9.1781,3.357e-06,9.7767,695.5
2.2,3,96,96371,15181568,6233144,112969,2322055774,35,132.21,0.10702,31.399,0.066402,0.95365,903.93,0.24142,31.537,0.32548,2.3874,9.2605,5.39e-06,9.8546,757.08
2.3,3,96,96371,15181568,6194403,112670,2322068194,35,127.15,0.10794,31.4,0.069156,0.99474,921.64,0.24089,31.539,0.30132,2.3042,9.1732,5.591e-06,9.7472,779.5
2.4,3,96,96371,15181568,6238766,113553,2322033610,35,127.22,0.10813,31.405,0.069109,0.9484,892.1,0.25294,31.546,0.34493,2.3592,9.3598,3.767e-06,9.985,752.27
2.5,3,96,96371,15181568,6241006,113515,2321980738,24,129.74,0.10803,31.381,0.074558,0.96427,761.48,0.25893,31.519,0.3455,2.5417,9.6101,4.318e-06,10.248,619.23
2.6,3,96,96371,15181568,6288673,113432,2322047423,33,129.55,0.10866,31.36,0.078168,0.94605,899.89,0.27243,31.501,0.33268,2.4539,9.5983,3.406e-06,10.242,750.08
2.7,3,96,96371,15181568,6198627,111540,2322038356,31,124.69,0.10865,31.403,0.07604,0.94589,865.25,0.25592,31.544,0.32394,2.4232,9.6699,3.627e-06,10.3,722.73
2.8,3,96,96371,15181568,6235010,112378,2322017218,30,123.9,0.10864,31.422,0.077861,0.94654,832.88,0.25797,31.562,0.33814,2.4529,9.8146,3.426e-06,10.469,696.03
2.9,3,96,96371,15181568,6278889,113263,2322032110,33,126.64,0.10797,31.409,0.077982,0.98214,884.49,0.25896,31.551,0.34186,2.5917,10.08,3.607e-06,10.727,742.7
3.0,3,96,96371,15181568,6209432,111643,2322061691,34,123.02,0.10794,31.431,0.08546,1.0608,919.09,0.26039,31.569,0.33104,2.6427,10.381,5.29e-06,11.045,781.07
3.1,3,96,96371,15181568,6258163,112589,2322022289,32,124.84,0.10899,31.489,0.085186,1.0162,887.43,0.25632,31.629,0.30306,2.6853,10.469,3.417e-06,11.104,747.81
3.2,3,96,96371,15181568,6312644,113450,2322043601,32,130.44,0.11001,31.448,0.090552,1.0221,918.58,0.27047,31.588,0.29678,2.7831,10.664,5.501e-06,11.308,772.2
3.3,3,96,96371,15181568,6299543,113245,2322083399,41,131.5,0.10834,31.464,0.085364,1.0738,1031.3,0.25878,31.604,0.3389,2.77,10.684,3.597e-06,11.363,885.22
3.4,3,96,96371,15181568,6289987,111806,2322026327,28,124.62,0.1081,31.464,0.091907,1.2465,832.1,0.27142,31.602,0.32195,2.9857,11.036,3.567e-06,11.716,694.23
3.5,3,96,96371,15181568,6297109,112792,2322007469,26,131.78,0.10948,31.458,0.099436,1.1837,839.53,0.27405,31.597,0.33202,3.1199,12.022,5.701e-06,12.743,693.12
3.6,3,96,96371,15181568,6232661,111103,2322038951,32,128.29,0.10989,31.327,0.090473,1.2192,912.25,0.26151,31.463,0.31776,3.2337,11.547,3.587e-06,12.221,766.18
3.7,3,96,96371,15181568,6297176,111974,2322072010,35,134.5,0.10862,31.459,0.099119,1.2221,959.67,0.27716,31.6,0.32306,3.2475,12.026,5.31e-06,12.737,806.26
3.8,3,96,96371,15181568,6303940,111673,2322011932,27,135.75,0.10866,31.494,0.096874,1.2847,857.71,0.25614,31.637,0.33951,3.3073,12.122,3.797e-06,12.844,707.56
3.9,3,96,96371,15181568,6296590,111625,2322130462,37,141.69,0.10984,31.442,0.1004,1.3879,1029.5,0.2743,31.588,0.32965,3.5591,12.666,3.787e-06,13.382,872.39
4.0,3,96,96371,15181568,6277023,112207,2322052144,33,145.28,0.10996,31.48,0.11175,1.5746,980.48,0.29037,31.627,0.32827,3.739,13.473,3.286e-06,14.231,812.25

